Effective Matter Conversion in Gravitational Collapse and the Dynamical Formation of Regular Black Holes

We study inverse source reconstruction in generalized Vaidya spacetimes. A prescribed density fixes the mass and tangential pressure, while a two-sector decomposition determines a dimensionless radial balance function. We distinguish this function from a time-directed conversion rate and identify the additional null-flux information required for a covariant exchange vector. Positivity restricts the allowed target pressures: a de Sitter core cannot be represented by nonnegative sectors with nonnegative tangential equations of state. An explicit finite-density profile admits a positive vacuum-like completion, finite curvature invariants, and inner and outer trapping horizons above a calculable threshold. Its total source satisfies the null, weak, and dominant energy conditions during monotonic accretion, while the timelike convergence condition fails in the core. We check polytropic, bag-model-inspired, and condensate-inspired profiles and the corresponding cosmological reconstruction. Finally, we compute the stationary endpoint's shadow and compare its exterior deformation with published Sagittarius A* measurements. The construction establishes local curvature regularity and marginal-sphere formation, without claiming a microscopic formation mechanism, perturbative stability, or geodesic completeness.

==> README_EPJC.txt <==
EPJC Springer Nature LaTeX conversion
======================================

Main manuscript: EPJC_main.tex
Bibliography: EPJC_references.bib
Generated bibliography: EPJC_main.bbl
Springer class: sn-jnl.cls
Bibliography style: sn-mathphys-num.bst

Template and layout
-------------------
The manuscript uses the current Springer Nature journal template with

  \documentclass[pdflatex,sn-mathphys-num,iicol]{sn-jnl}

as recommended by the European Physical Journal C instructions for a
two-column submission with numbered references.

Compilation
-----------
Place all files in one directory and run:

  latexmk -pdf EPJC_main.tex

or use the sequence:

  pdflatex EPJC_main.tex
  bibtex EPJC_main
  pdflatex EPJC_main.tex
  pdflatex EPJC_main.tex

Required figure files not included in the supplied attachments
---------------------------------------------------------------
fig1_quark_beta.pdf
fig2_BEC.pdf
fig3_regular_BHs.pdf
fig4_cosmology.pdf
fig5_alpha_dep.pdf
fig6_polytropic.pdf
fig7_energy_conditions.pdf
fig8_horizon.pdf
fig9_explicit_profile.pdf
fig10_vacuum_completion.pdf
fig11_shadow_constraints.pdf

Final author checks
-------------------
1. Emmanuele Battista is marked as the corresponding author because he was
   the first-listed author and the first e-mail address in the supplied file.
   Confirm this designation before submission.
2. Confirm the added Competing Interests and Data Availability statements.
3. Add the eleven original figure PDFs listed above before producing the
   submission PDF.

